Charmless hadronic B decays at Belle and BaBar

I report on recent measurements from the Belle and BaBar collaborations on the decay of the B-meson to hadronic final states without a charm quark.

==> description.txt <==
Title: Charmless hadronic B decays at Belle and BaBar
Authors: F.F.Wilson, on behalf of BaBar and Belle Collaborations
Comments: 4 pages, 1 postscript figure, Moriond QCD 2009 contribution.
\\
I report on recent measurements from the Belle and BaBar
collaborations on the decay of the B-meson to hadronic final states
without a charm quark.

